TRINITY II: The Luminosity-dependent Bias of the Supermassive Black Hole Mass--Galaxy Mass Relation for Bright Quasars at $z=6$

Using recent empirical constraints on the dark matter halo--galaxy--supermassive black hole (SMBH) connection from $z=0-7$, we infer how undermassive, typical, and overmassive SMBHs contribute to the quasar luminosity function (QLF) at $z=6$. We find that beyond $L_\mathrm{bol} = 5 \times 10^{46}$ erg/s, the $z=6$ QLF is dominated by SMBHs that are at least 0.3 dex above the $z=6$ median $M_\bullet-M_*$ relation. The QLF is dominated by typical SMBHs (i.e., within $\pm 0.3$ dex around the $M_\bullet-M_*$ relation) at $L_\mathrm{bol} \lesssim 10^{45}$ erg/s. At $z\sim 6$, the intrinsic $M_\bullet-M_*$ relation for all SMBHs is slightly steeper than the $z=0$ scaling, with a similar normalization at $M_* \sim 10^{11} M_\odot$. We also predict the $M_\bullet-M_*$ relation for $z=6$ bright quasars selected by different bolometric luminosity thresholds, finding very good agreement with observations. For quasars with $L_\mathrm{bol} > 3 \times 10^{46}$ ($10^{48}$) erg/s, the scaling relation is shifted upwards by $\sim0.35$ (1.0) dex for $10^{11} M_\odot$ galaxies. To accurately measure the intrinsic $M_\bullet-M_*$ relation, it is essential to include fainter quasars with $L_\mathrm{bol} \lesssim 10^{45}$ erg/s. At high redshifts, low-luminosity quasars are thus the best targets for understanding typical formation paths for SMBHs in galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> log.txt <==
Oct. 28
Plots to (re)make:
1. Fig. 41: Show the efficiencies from different studies as a function of redshift, including our aexp_eff model. Done.
2. Fig. 43: add in the lower right corner the amount of inter-publication scatter in the normalization, which is listed in an earlier table. Done.
3. Fig. 45 & 46: show the median value instead of the best-fitting ones. Done.
4. Fig. 50: remove the white solid curve denoting 10^16 Msun halos. Done.
5. Fig. 53: use error bars of 0.3 dex for all data points. Done
5. Fig. 53-55: Replace the \langle\rangle with \overline{} in the axis labels. Done
6. Fig. 31: remake the plot after removing the SSFR_AVG_Q. Done.

Remaining (sub)sections to read through:
1. 5.10: Check if the plots are updated after fixing the bug in calculating average BHAR at fixed stellar mass.

ToDo:
1. Read through the comparison with Yang2018, and make revisions as needed.
2. Replace all the "average BHAR/SFR" or "average SBHAR/SSFR" with the version with overline.
3. Conclusions and the abstract.


